TRUST: Triangle Counting Reloaded on GPUs

Triangle counting is a building block for a wide range of graph applications. Traditional wisdom suggests that i) hashing is not suitable for triangle counting, ii) edge-centric triangle counting beats vertex-centric design, and iii) communication-free and workload balanced graph partitioning is a grand challenge for triangle counting. On the contrary, we advocate that i) hashing can help the key operations for scalable triangle counting on Graphics Processing Units (GPUs), i.e., list intersection and graph partitioning, ii)vertex-centric design reduces both hash table construction cost and memory consumption, which is limited on GPUs. In addition, iii) we exploit graph and workload collaborative, and hashing-based 2D partitioning to scale vertex-centric triangle counting over 1,000 GPUswith sustained scalability. In this work, we present TRUST which performs triangle counting with the hash operation and vertex-centric mechanism at the core. To the best of our knowledge, TRUSTis the first work that achieves over one trillion Traversed Edges Per Second (TEPS) rate for triangle counting.

==> data/Snap_16.csv <==
Data,1,4,16
amazon0302_adj/,0.9162851324,3.101069,8.99792
amazon0312_adj/,0.8371460634,3.783518,12.56614439
amazon0505_adj/,0.8291764106,3.651585,12.57441753
amazon0601_adj/,0.8359247349,3.783092,12.72608333
as-caida20071105_adj/,0.6066022727,0.808289,1.06762
as20000102_adj/,0.2565714286,0.257223,0.2619166667
ca-AstroPh_adj/,0.7588122605,1.709222,3.143650794
ca-CondMat_adj/,0.7658934426,1.280757,1.796903846
ca-GrQc_adj/,0.3218666667,0.213159,0.30175
ca-HepPh_adj/,0.4488219697,1.078045,1.6927
ca-HepTh_adj/,0.405828125,0.45581,0.5300612245
cit-Patents_adj/,0.6865730258,3.666093,10.15300983
email-Enron_adj/,0.769167364,1.435834,2.965016129
facebook_combined_adj/,0.4984971751,1.205473,1.37865625
flickrEdges_adj/,0.1383913511,0.449803,2.187864023
loc-brightkite_edges_adj/,0.8461581028,1.516737,3.567966667
loc-gowalla_edges_adj/,0.7879991708,3.054376,7.789565574
oregon1_010331_adj/,0.4231153846,0.439443,0.4490204082
oregon1_010407_adj/,0.3606393443,0.268228,0.4489591837
oregon1_010414_adj/,0.3624032258,0.312059,0.4780638298
oregon1_010421_adj/,0.4212407407,0.445831,0.4738958333
oregon1_010428_adj/,0.3687377049,0.424966,0.4686041667
oregon1_010505_adj/,0.3831694915,0.42712,0.45214
oregon1_010512_adj/,0.3657580645,0.37154,0.4627959184
oregon1_010519_adj/,0.437,0.437208,0.4734166667
oregon1_010526_adj/,0.4335,0.335101,0.4777346939
oregon2_010331_adj/,0.4454285714,0.54719,0.6495833333
oregon2_010407_adj/,0.51425,0.550703,0.6296938776
oregon2_010414_adj/,0.4537285714,0.566874,0.63522
oregon2_010421_adj/,0.5086774194,0.562893,0.63076
oregon2_010428_adj/,0.5239,0.515015,0.6415102041
oregon2_010505_adj/,0.4420428571,0.574267,0.6314897959
oregon2_010512_adj/,0.5131639344,0.538091,0.6137843137
oregon2_010519_adj/,0.4547464789,0.375129,0.64574
oregon2_010526_adj/,0.5195238095,0.574392,0.6417647059
p2p-Gnutella04_adj/,0.5062531646,0.676399,0.79988
p2p-Gnutella05_adj/,0.4548428571,0.482103,0.53065
p2p-Gnutella06_adj/,0.456884058,0.493378,0.6433673469
p2p-Gnutella08_adj/,0.3462833333,0.399748,0.4240204082
p2p-Gnutella09_adj/,0.4002,0.381491,0.52026
p2p-Gnutella24_adj/,0.7028924731,1.004313,1.257096154
p2p-Gnutella25_adj/,0.5946195652,0.865847,1.0941
p2p-Gnutella30_adj/,0.7614482759,1.132949,1.698615385
p2p-Gnutella31_adj/,0.8355480226,1.663013,2.640928571
roadNet-CA_adj/,1.029626721,3.93489,15.80918286
roadNet-PA_adj/,1.007776471,3.797527,12.84915
roadNet-TX_adj/,1.012465753,3.660321,14.44857143
soc-Slashdot0902_adj/,0.7244683908,2.324059,6.149146341

==> fig/matlab-fig/aver.txt <==
0 0
0 0
12780 1.03068
16692 1.09052
21410 1.17651
27253 1.28368
33870 1.40399
41653 1.53031
50734 1.65732
61467 1.77785
72607 1.88866
83553 1.9898
94610 2.08002
106536 2.16309
118181 2.23953
129386 2.31336
141442 2.38352
151244 2.45508
162566 2.52884
172350 2.60165
167193 2.67137
175035 2.74691
178350 2.82307
177764 2.89586
176232 2.96686
175845 3.03769
177440 3.1067
179689 3.17708
182471 3.24347
184839 3.3106
189475 3.37695
195166 3.43952
205379 3.50673
215884 3.56713
227817 3.6314
243970 3.69392
260886 3.75471
279139 3.81977
298821 3.87986
322917 3.94562
349434 4.00782
376018 4.06789
406832 4.13219
437636 4.19009
470129 4.25748
501908 4.31491
536137 4.37736
572092 4.43806
603448 4.49646
634012 4.55245
670285 4.61243
700859 4.67123
732673 4.73167
756922 4.78822
791945 4.83514
818839 4.90502
850652 4.95666
878291 5.00804
907152 5.06475
935947 5.11643
967448 5.17319
995382 5.23243
1030704 5.28501
1053935 5.34174
1082252 5.40419
1111834 5.45139
1143835 5.51171
1178540 5.56706
1220238 5.61217
1253383 5.67558
1288546 5.72486
1326111 5.78016
1356690 5.83969
1392049 5.88602
1431268 5.93568
1459158 5.97638
1505436 6.03669
1549282 6.10226
1581734 6.14332
1618314 6.2023
1665030 6.23998
1719418 6.31179
1755263 6.35273
1794333 6.39831
1842561 6.45142
1882415 6.50471
1953866 6.56154
1973850 6.59698
2031879 6.65855
2077900 6.71079
2133312 6.76045
2176315 6.81201
2230767 6.85711
2283296 6.91677
2322532 6.9524
2375308 7.00662
2421471 7.05717
2490352 7.11597
2525176 7.1749
2593597 7.22404
2634014 7.27426
2700225 7.32534
2780684 7.36281
2809055 7.41346
2875296 7.4493
2928681 7.4997
3001541 7.55872
3042682 7.60956
3120442 7.66567
3188946 7.71931
3232243 7.75726
3309800 7.7946
3409469 7.86113
3451830 7.88928
3545543 7.96007
3588069 7.99458
3647648 8.03174
3716758 8.10742
3760275 8.13517
3853550 8.19537
3940759 8.23576
4005921 8.27997
4115638 8.33253
4158985 8.37008
4284330 8.44328
4331890 8.48642
4410821 8.50955
4499777 8.59104
4558112 8.61405
3710332 8.67439
3793840 8.71023
3836250 8.76063
3909878 8.81774
3998896 8.84634
4067074 8.92105
4125250 8.93809
4151136 8.97688
4263463 9.05056
4301250 9.08205
4437591 9.13647
4473013 9.19276
4527701 9.22563
4560803 9.27712
4718358 9.32221
4757237 9.35541
4804390 9.40131
4857121 9.45525
4998474 9.51316
5056392 9.52238
5147518 9.58146
5166189 9.63266
5296130 9.6836
5347823 9.73799
5418280 9.74751
5533513 9.81254
5565947 9.87343
5724419 9.9159
5701954 9.9425
5918694 10.0033
5912629 10.0644
6060115 10.0839
6103035 10.1496
6294652 10.1983
6241916 10.2127
6397072 10.278
6497159 10.3255
6594611 10.3676
6553624 10.3825
6671302 10.4349
6783720 10.4848
6855952 10.5328
7033771 10.5924
7229785 10.6291
7214917 10.699
7379559 10.7305
7635545 10.7638
7567139 10.8347
7728856 10.8612
7945705 10.9122
7938771 10.9626
8060002 10.9991
8124871 11.0365
8156183 11.0829
8290450 11.145
8484873 11.1797
8598277 11.225
8544313 11.2538
8748125 11.3044
8860078 11.3254
8935665 11.3573
9123672 11.4115
9062680 11.4545
9380055 11.5174
9503660 11.5686
9743524 11.6473
9441695 11.6102
9683685 11.6733
9603895 11.7048
9907564 11.7205
9883485 11.8063
10106703 11.8548
10331405 11.9142
10501768 11.9345
10719622 11.9968
10775023 12.043
10956664 12.0557
10929859 12.1322
11269380 12.2099
11085255 12.1848
11256974 12.2656
11621970 12.2891
11471330 12.2906
11714041 12.3619
11780541 12.4035
11917544 12.4767
12251846 12.5199
12105160 12.5195
12279790 12.5541
12387171 12.6061
12624366 12.6503
12832294 12.72
12611322 12.7119
12770198 12.7632
13161480 12.8313
13326403 12.8712
13073001 12.8796
13325180 12.9338
13611162 13.0241
13834065 13.0418
13734948 13.0482
13575756 13.0763
14049246 13.1351
13737204 13.173
14243808 13.2062
14767279 13.2657
14218474 13.2917
14457950 13.3297
14520624 13.3726
14502561 13.38
14910640 13.3763
15137540 13.5059
14591708 13.4843
15002376 13.5327
15263223 13.5833
15494838 13.5855
15761861 13.6778
15531501 13.6988
16001477 13.7002
16046847 13.7367
16122920 13.8109
16255549 13.8357
16590418 13.865
16129951 13.8856
16382561 13.9307
16293402 13.9632
16316110 13.9876
16274735 13.9787
15888245 13.9963
16633323 14.052
16515044 14.11
16252663 14.0906
16800479 14.1149
16696956 14.1977
16567429 14.2153
16622404 14.2106
16950406 14.2797
17121963 14.3
17562657 14.3395
17954416 14.4236
17717421 14.4224
18305095 14.4961
18220359 14.5005
19281917 14.5673
19551958 14.642
19089815 14.6676
19928894 14.7519
19998203 14.8063
21135043 14.8951
21015083 14.8753
21796620 14.9728
21940756 15
22459025 15.0406
22813720 15.1223
22967914 15.1439
23367482 15.1526
24112398 15.2837
24830650 15.311
24582543 15.398
25878165 15.4254
25647863 15.4487
27496021 15.5434
26958609 15.4998
27411686 15.6103
27174847 15.6536
27879116 15.7191
28653036 15.7119
29339170 15.7857
29614845 15.8162
30785536 15.9785
30876498 15.9046
31433955 15.9498
31288214 16.0048
32792306 16.1415
31556478 16.118
32379890 16.1457
33840787 16.1842
33672795 16.2434
33298056 16.3112
34486942 16.3484
34955607 16.4212
35539763 16.5052
36474551 16.5043
36370510 16.5431
36840675 16.61
35610518 16.6548
36899059 16.604
38199170 16.648
37651717 16.7789
37876977 16.7923
39072299 16.8808
40461617 16.9109
42273391 16.9265
42025415 16.9746
40128914 16.9155
40773814 16.984
42782567 17.1668
45482881 17.2081
43115226 17.1321
44391797 17.2834
42984145 17.2596
42708439 17.2333
44092381 17.3252
45895994 17.3787
43451497 17.4163
48547814 17.5911
47961367 17.549
47803203 17.539
48452386 17.6279
45785665 17.63
48475494 17.6696
48737322 17.7502
51952141 17.8887
50808704 17.7845
51744369 17.8555
51426394 17.8806
53729901 17.9654
52264183 17.97
56003631 18.0659
55359633 18.0645
55593854 18.2369
53763304 18.1416
54125753 18.1734
55358795 18.2784
59098991 18.3051
55476341 18.3505
57390967 18.2998
58589720 18.4206
56394422 18.3936
59782761 18.4399
58660719 18.5578
61659712 18.54
59845573 18.592
61271553 18.6458
62323276 18.7184
59557488 18.7318
63047364 18.7396
61743888 18.8268
65111799 18.8209
65091037 18.9057
66879113 18.9754
65894108 19.0174
63604267 18.9801
66230219 19.0206
64974509 18.9583
69720882 19.2121
66906691 19.124
68492924 19.194
65563519 19.3145
68449516 19.2879
70184721 19.4394
68941291 19.3873
71634985 19.5017
74551036 19.4439
69414546 19.4996
72629035 19.6234
72352052 19.5714
70991610 19.6335
74665809 19.7094
79033561 19.835
77285232 19.8502
75771064 19.7625
77426636 19.833
81102229 19.9437
76442940 19.9144
80711647 20.0154
76600862 20
81334443 20.0453
87385690 20.1138
83313375 20.1494
81796669 20.1066
81211205 20.2271
87310168 20.192
81384258 20.2818
87366263 20.3071
87542970 20.3818
87204926 20.3266
85006446 20.4668
92736305 20.5688
85951378 20.5355
86925859 20.551
93711258 20.725
89595026 20.5877
88170380 20.6189
91226399 20.7219
92715040 20.7041
90909796 20.797
99790763 20.8538
95447740 20.8266
92157440 20.9719
93306885 21.0553
95955002 20.9827
99202310 21.0815
95683388 21.0077
99955864 21.1554
103273914 21.1931
106729103 21.3095
98475176 21.3254
102644707 21.379
99657358 21.3072
103094218 21.3753
105557972 21.3269
107616880 21.4126
109093309 21.3568
104018463 21.4972
105681588 21.4838
102077697 21.6036
108448304 21.6575
108925000 21.7268
105534603 21.7015
113043634 21.7786
106044798 21.773
106127092 21.8484
111786874 21.9068
117218786 21.9266
115892072 21.8929
116622008 22.0697
113366270 21.9326
111772064 21.9939
115750255 22.0344
113153880 22.1037
115065084 22.126
112529963 22.2034
122808953 22.4104
121395608 22.3642
113560925 22.2393
131038009 22.4103
118189899 22.2921
127016370 22.4817
123551131 22.5052
124786492 22.6821
121438347 22.5728
129499405 22.6517
119396431 22.6768
130971898 22.6943
134526872 22.8954
130096997 22.8363
130604078 22.7389
125356449 22.8862
131348427 22.8289
142524349 22.9507
138716945 22.9204
131301825 22.9872
137388159 23.0164
135247401 22.9805
138704851 23.1231
137124276 23.1604
138100651 23.2035
143035938 23.3769
138714014 23.2981
142884355 23.3985
137268726 23.4281
140219700 23.4927
150573755 23.4692
144468336 23.5778
143596201 23.6139
158650821 23.6372
152509865 23.6128
153216080 23.6026
147107989 23.5819
144464848 23.7679
145996506 23.672
150374786 23.6831
157162244 24
151552086 23.896
162890382 23.8654
156377787 23.8957
158992443 24.1703
152135274 24.0947
159363139 24.1455
160118763 24.1209
159556174 24.2363
151295175 24.2259
155893812 24.21
159073556 24.3048
168381797 24.2953
174861085 24.2554
172576932 24.5102
170531312 24.3377
169769491 24.5217
172666722 24.652
172453027 24.5559
170816119 24.3801
168881707 24.5848
172931381 24.6137
182056626 24.8004
176552316 24.8388
187468035 24.7457
172342145 24.8961
174193888 24.7251
170128128 25.0683
179580129 24.9328
190291618 25.0474
174755983 25.0455
191616485 24.9681
184600529 25.0959
172826213 25.093
190774038 25.2736
195363332 25.2783
192418496 25.2768
184883008 25.3328
180931953 25.4693
180590129 25.2631
185840623 25.3625
184115199 25.4911
184926416 25.4172
191187573 25.4492
201919727 25.5281
193435281 25.5196
198303141 25.5826
195421634 25.8007
187234038 25.7414
193138720 25.7914
183793486 25.8664
192316689 25.8177
196361862 25.7733
192550242 25.8083
206890426 26.0288
199360295 25.9028
207013415 26.1598
215971608 26.1182
204609698 26.0153
198411896 26.2108
200058969 26.2153
205196561 26.2983
199352023 26.4125
210724055 26.2342
212296494 26.3163
203665620 26.3424
212281385 26.4204
219354396 26.5205
212596715 26.4972
216064288 26.6154
212482139 26.7258
201951752 26.4292
221099147 26.7968
216578811 26.6042
225291863 26.7029
241001221 26.8811
223607706 26.8094
230871604 26.8794
215605813 26.8957
214157208 26.7745
217130259 26.8974
243681808 26.9532
220506339 27.1273
250808266 27.4089
228589760 27.1967
244662789 27.2474
235731118 27.2141
225010130 27.2121
246922949 27.394
223466030 27.1868
223107221 27.366
219504336 27.2749
241091328 27.2792
255853304 27.6266
248414602 27.4209
227314799 27.3791
234115535 27.5887
247017064 27.6898
254494640 27.6702
240537064 27.7683
227001942 27.5773
235113682 27.6539
262080281 27.8594
235825123 27.6629
232787754 27.7741
262792669 27.9435
251559892 27.9352
246243614 28.0424
250459274 27.9442
242646115 28.1119
245232423 28.0777
249964060 28.0117
259408343 28.2885
279169317 28.2377
249820029 28.3991
264518089 28.2365
255576783 28.3064
276610811 28.5891
249972243 28.5936
240837593 28.458
277695545 28.2874
282097157 28.7023
253930643 28.5257
257662058 28.478
280566874 28.6764
289545145 28.6427
273650993 28.7035
268257427 28.803
264720424 28.7404
269172851 28.9697
267152522 29.0153
285692139 28.6737
295820341 28.9652
293507005 29.1717
280986866 28.9272
269142948 28.9201
280840767 29.1095
286730183 28.9331
273698318 29.0675
306583238 29.2569
289857979 29.2973
316894929 29.2973
305339144 29.3717
275158471 29.2241
297474227 29.3688
294540096 29.3613
316819873 29.1833
301257433 29.7033
290456582 29.5156
296984868 29.697
311023610 29.3747
327401138 29.6135
327400146 29.7362
329192742 29.9145
317574420 29.7345
304925497 29.9264
333678587 29.9563
317062829 29.8146
303206834 29.8997
320899981 30.0722
311287248 29.952
351624090 30.133
308508037 30.0331
322840447 30.1058
341080258 30.177
359754158 30.1642
305201399 30.1144
324795120 30.1837
316135128 30.2743
331507074 30.4076
347081961 30.2207
340748459 30.4347
322491915 30.399
334082781 30.562
336130295 30.5103
326290923 30.7556
347861477 30.5833
363978914 30.7081
344453783 30.5913
360510280 31.1777
338032420 30.7257
353445971 30.6585
360168729 30.8815
373772456 30.7929
397369712 31.1771
339935736 30.9548
366268168 31.1083
345473866 31.0068
363414056 31.2136
357293151 31.1409
353246398 31.1497
372706196 31.3187
381079214 31.4134
393191847 31.5087
355146462 31.4016
370860246 31.4894
354132839 31.1981
347694636 31.3191
359491342 31.5369
360995199 31.61
367383561 31.6231
370691254 31.309
374735558 31.5808
371193053 31.4982
387108886 31.9119
387836510 31.8627
374520384 32.0277
395204939 31.6133
441950044 31.9156
381621595 31.7537
419878617 31.8413
376993122 31.869
418324589 32.0102
394797821 31.86
381179403 31.7739
385702609 31.9477
436399172 32
400967193 32.3051
440555198 32.2517
403276250 32.033
416340430 32.2866
368299363 32.2
416243392 32.3134
449190800 32.5455
427440716 32.4702
421643219 32.3551
456072415 32.6213
388982350 32.5534
414212916 32.3627
422533154 32.4969
436675180 32.4929
432980308 32.619
450431906 32.761
399322751 33.0159
435972998 32.8738
423426875 33.045
412468541 32.8987
421823694 32.7311
437269773 33.0439
447838233 32.7706
428689040 33.033
450709050 32.9341
441259902 32.8846
472056979 33.365
417412166 33.136
447495812 33.2328
459790296 32.9703
446928104 33.4983
496557414 33.1661
484972146 33.5797
468048985 33.3592
433487239 33.707
453351922 33.5232
481248529 33.5114
488788117 33.8222
475739250 33.8316
512479697 33.6835
478854645 33.7762
489415910 33.6629
499641448 33.9804
465731753 33.7809
481791501 33.9261
489024950 33.6449
460431873 33.8309
460587294 33.8718
489419344 34.2112
468536559 34.0285
492780583 33.9925
503573594 33.8643
472741205 33.782
470339543 34.0295
486759941 34.2529
511623616 34.3866
504288365 34.237
511289465 34.2751
504653790 34.5647
533642970 34.4297
513330183 34.4286
540495916 34.5472
514042808 34.4242
536148066 34.4515
543276330 34.5753
460592155 34.7701
513326120 34.8544
553212928 34.5907
505887542 34.7436
523382587 34.7799
504371416 34.4719
539808382 34.6165
603128988 34.9583
565740976 34.6911
541300108 35
532550074 34.7381
537335172 34.9926
588771020 35.0492
532870328 35.1571
594923188 35.0438
570849554 35.2906
570976828 35.2088
600183539 35.4052
527634403 34.996
585670438 35.614
609270569 35.4091
580622422 35.3937
561927899 35.1193
554688265 35.369
578425323 35.6562
593531798 35.5251
615206815 35.4151
598307128 35.5931
646568600 35.9174
623687808 35.652
591689661 35.8143
602290328 35.5415
565845897 35.8918
616022776 36.0182
685888417 35.9504
587468549 35.677
608966045 36.1181
572889458 35.7123
672632807 35.9914
613788420 36.032
624947380 35.8905
662868126 36.0672
611736157 36.0776
592166814 36.125
622288935 35.9867
640846094 36.3304
604825807 36.2833
624026810 36.3425
667444473 36.5509
635735635 36.4718
648522993 36.1852
635400958 36.3951
671385254 36.6502
626014185 36.3781
634468822 36.5388
689353005 36.7834
660236635 36.7837
599221943 36.6432
691811461 36.7746
629492083 36.9076
742328836 36.9038
723613019 37.2466
675951175 36.9426
618199311 36.9865
613296627 36.7018
710445389 37.1227
675181926 37.1
718431679 37.5707
680359749 36.841
660131749 37.4378
686484447 37.2833
706521632 37.4182
700533704 37.3333
718955849 37.5837
727570867 37.5194
690703835 37.4221
718644551 37.3333
751043515 37.5472
685419225 37.3446
743901130 37.5408
711258286 37.371
751440568 37.601
743648594 37.5333
698969896 37.5928
746608358 38.0194
738495742 37.6435
768453184 37.6119
756986951 37.697
768379037 37.9737
707962924 37.814
779188478 38.2304
779628620 38.316
766470300 37.87
813848862 38
802019536 38.5323
750627722 38.1481
790908497 38.2347
803138059 38.4842
782288901 38.5879
747128160 38.2737
778692355 38.1149
772326997 38.2172
819228577 38.365
772384123 38.3271
764140066 38.4256
739831018 38.7163
829414439 38.7333
700193858 38.3478
792071127 38.4059
802983597 38.7925
798338549 38.8368
799409444 38.8087
858322344 38.8778
855282169 38.7277
807384336 38.7737
813781904 38.4826
844290104 38.885
900949873 39.2737
787193614 39.1262
825811604 38.918
792825328 39.203
876612607 39.43
840937524 39.0663
826317181 39.3762
875176201 39.3385
838259694 39.1512
847925563 39.3967
824642654 38.9167
910498877 39.3277
917180603 39.5909
800739354 39.3318
857369614 39.4574
883208990 39.3583
876294635 39.6804
895447284 39.7128
914162348 39.6557
856898946 39.4833
848221407 39.6494
897429647 39.6034
895759970 39.7644
888894267 39.8874
932711143 40.2391
900617551 39.4844
868266416 39.4535
910637075 40.1495
905681701 39.9192
980806488 40.2103
886065819 40.2316
990797488 39.9487
936759517 39.9243
744717159 40.0542
948091036 40.1111
865351229 40.2
927465086 39.691
987934382 40.2804
961934950 40.257
982182932 40.3415
920556186 40.3333
993114095 40.3772
993570872 40.1235
965551525 40.3125
907981468 40.8107
962989377 40.515
938201013 40.6
984691508 40.593
952152919 40.8176
1016548422 41.0537
924531491 40.2951
969395257 41.1154
1002726771 41.0368
1044333312 40.8895
905685521 40.7845
958914393 41.0515
1012883381 41.0333
1025207685 41.0934
1122337985 41.2745
1002292047 40.8447
1038978956 40.9747
976013313 41.3146
986214711 41.2357
981896287 41.2262
976833422 41.386
996324780 41.2209
994058088 41.3086
997522380 41.1033
1028151220 41.2545
1039994059 41.3459
1010911629 41.3838
1044464973 41.681
1135599143 41.6545
1082030978 41.6576
1105680804 41.5765
1094506564 41.0599
1062645789 41.7657
1066860504 42.3571
1108902859 41.6074
1029882665 42.007
1107867820 42.0769
1005309404 41.7844
1060201678 41.9795
1110644579 42.1818
1090750685 42.5747
959457584 41.6605
1064681620 42
1143781329 42.131
1134407577 41.8343
1115418660 42.3038
1140269454 42.761
1129616039 42.0671
1076018895 42.3871
1181012672 42.4521
1033882512 42.7014
1166625293 42.1646
1132727258 42.5562
1061719555 42.6712
1090521672 42.2793
1183854102 42.5521
1033018955 42.9051
1156226920 42.6571
1125203410 42.1875
1185871780 42.4392
1212528813 43.0136
1204471251 42.7153
1189818452 42.871
1180981684 42.9503
1187200015 43
1198061459 42.8028
1198200472 43.1975
1134831636 42.7452
1245198056 42.9286
1220570157 43.0843
1209756808 42.9507
1118232985 42.6169
1175121705 43.178
1189256048 42.9939
1107374789 42.8836
1235995061 43.2318
1267640245 43.4276
1138870591 43.14
1220630272 43.3884
1119566636 43.3951
1233499706 43.8403
1256462351 43.4925
1181165655 43.4638
1235173824 43.6076
1265998721 43.791
1276304344 43.4048
1238447837 43.4795
1230711768 43.4868
1388834818 43.9051
1179029377 43.3712
1270380928 43.3287
1250836393 44.1319
1134202731 43.8193
1320307280 44.4641
1165362563 43.7881
1357949631 43.9275
1329796452 44.3203
1366268389 43.963
1290078024 44.2481
1293554929 44.1631
1224613590 44.1168
1312316722 44.0552
1348166055 44.0284
1269038770 44.3333
1369159279 44.6581
1353079349 44.3804
1329847977 44.7481
1135499703 44.0878
1285698187 44.0387
1296221220 44.5
1204613723 44.6259
1452821080 44.5401
1411091876 44.9944
1372130455 44.4634
1368328275 44.6547
1270413808 44.8014
1307230946 44.7372
1307616118 44.8489
1264062304 44.6797
1302346671 44.7564
1239979556 45.2786
1290335684 44.7793
1396320142 44.7482
1374796331 44.748
1471915506 44.7563
1443918976 45.2
1387903532 44.8667
1551374699 44.8814
1408083896 45.3171
1479122312 45.3333
1438623310 45.3043
1318211427 45.1565
1425154527 45.2109
1416123651 45.2537
1405319417 44.8662
1335052940 45.0429
1368223730 45.6466
1568821610 45.6349
1475944359 45.6356
1404961094 45.6429
1317465843 45.4701
1417470442 45.3058
1468147388 45.9149
1396410443 45.7801
1417476985 44.9831
1408014095 45.8926
1512740750 45.9643
1450955088 45.7236
1537453729 46.2081
1526731635 46
1577957476 45.8865
1575935462 46.0972
1456387863 45.8561
1615194314 46.0154
1415417557 45.8
1605389944 46.2063
1477476161 46.2397
1560062504 46.2171
1611149447 46.3175
1397201750 46.4245
1513255005 46.681
1348995210 46.2321
1383484311 45.9216
1446419186 46.3942
1652252955 46.4123
1447315277 46.3235
1557883402 46.1967
1587743588 46.6975
1578641985 46.4355
1491175057 46.4651
1580377277 46.7953
1528486946 46.8529
1541664663 46.6875
1542973563 47.0667
1653128478 46.6283
1527507936 46.7541
1778931821 47.1917
1584545031 47.0813
1587303962 47.042
1557579531 46.735
1813678152 47.25
1560410878 47.7185
1590679911 47.027
1487298802 46.806
1728237885 47.0625
1682563389 47.0938
1540660612 47.1656
1680725127 47.4426
1529476284 47.3252
1740199432 47.7874
1600534405 47.5536
1640866724 47.6636
1768421507 47.3358
1814321325 47.5135
1699895310 47.4222
1630449904 47.181
1699711251 47.7238
1605309820 47.5806
1627170543 47.9147
1636969046 47.7167
1604594539 47.6852
1674388812 47.7788
1669514472 47.8062
1765613772 47.5854
1716039088 48.7755
1934665997 48.0441
1757982814 47.9833
1689286782 47.7419
1689101216 47.7524
1865838346 47.6726
1816199638 48.2232
1798593007 47.879
1645012641 48.1429
1688209180 48.1917
1864711815 48.1509
1682513406 48.15
1734806088 48.5463
1814285414 47.8981
1778536711 47.9508
1790289095 48.2857
1824151128 48.582
1583721038 49.1786
1808071762 48.8051
1747531738 48.6602
1760113429 48.0917
1749851722 49.2478
1864862935 48.4057
1811907660 48.5086
1816782175 48.26
1822565909 48.6522
1678821408 48.6262
1660990157 48.7544
1927303302 48.8158
1911173054 49.6053
1865700377 49.7978
1784226605 48.9504
1787759003 48.686
1837866122 48.6735
1852540203 49.3661
1759018760 48.7282
1907773545 49.1081
1828441058 48.8974
1875751537 49.3495
1825520466 49.019
1813913944 49.1696
1901641460 49.2529
1825223463 49.2632
1705062544 49.271
2053018804 49.6522
1948147493 49.7477
1954418784 50.1262
1821431772 49.6486
1951192754 49.75
1954084425 49.9785
2063122325 50.4953
2038237355 49.4375
1950067513 49.9515
2106362337 49.8049
1952537931 49.4176
2023870718 49.5514
1914021314 49.6228
2074848583 49.9072
2117266728 50.7212
2003835712 50.0426
1813536698 50.3542
1934800586 49.6559
1795143080 49.9118
1819682408 50.2321
2065908155 50.3964
1921872847 50.2793
1944006067 50.29
2173575247 50.7426
2053343151 50.2316
1897708900 50.5536
2108128200 50.3962
1990055096 50.1136
1899922796 50.1837
1982553412 50.3429
1979162755 50.2203
1915872241 50.6837
2079391018 50.6444
2134677953 50.44
2012949712 50.2427
1905772913 50.9541
1990017099 50.71
2060216471 50.5263
2051844878 51.1455
2084134952 51.2717
2110774809 50.6947
1915925849 50.8571
2081598157 51.0375
2010611583 51.1304
2277080078 50.9524
2061991449 50.5644
2225742127 51.1087
2051498130 50.5146
2037618637 50.6064
2157265293 51.09
2284541956 51.5446
2076083951 51.241
2191793375 51.0918
2132330475 50.9286
2083634933 51.6562
2166530894 51.5532
2013296497 51.1154
2010483367 51.7263
1985303035 51.7176
2161780555 51.4512
2051985541 51.7684
2151400781 52.1136
2142636346 51.9362
2196605234 51.5104
2151589432 52.225
2040388743 51.8304
2146874526 51.5326
2149266983 51.8384
2312264499 51.9485
2425771409 52.0808
2297247852 52.0875
2050265950 52.0909
2366733720 52.0787
2276386538 51.8737
2207840461 51.6705
2230171287 51.951
2154061063 52.3176
2320774337 51.5349
2358233624 52.3061
2407935601 51.981
2392741243 52.0122
2351217691 52.46
2265476248 51.8879
2263329729 52.25
2444694337 52.9655
2398084846 53.011
2161204751 52.163
2335753027 52.5875
2346457069 52.3462
2358994157 52.7391
2308703356 52.6757
2367710747 52.7321
2302314656 52.7024
2392755606 52.4479
2307704670 52.6105
2479672862 52.9211
2196135464 52.0854
2194691950 52.642
2244805325 52.3256
2386497800 52.1446
2475329750 52.4211
2323227744 52.8511
2318451029 53.1959
2327796000 53.098
2591561207 53.7143
2343070548 53.4828
2363606439 53.5682
2416738550 53.4091
2553406047 53.7442
2425643367 52.9524
2296837276 53.0667
2381752780 53.1905
2453381768 53.5543
2219515111 53.046
2261327341 52.9579
2361978370 53.2778
2671253161 53.3333
2219199395 54.1026
2414352386 53.2703
2389430516 53.8767
2366786059 53.6098
2415410029 53.321
2464037113 53.1758
2290813614 53.6173
2492813732 53.7938
2460320208 54.2609
2541927802 54.9048
2417327925 53.4167
2466749360 53.6703
2443549735 53.5806
2548659566 54.0874
2229346117 53.4767
2157765960 54.4324
2612765700 54.3908
2822213618 54.5125
2250062492 54.3294
2587225210 54.2184
2491256216 54.1238
2484194991 54.5846
2552324709 54.7692
2228880918 54.2841
2605500518 55.0795
2578525910 54.85
2222589320 54.1918
2451381317 54.0137
2392562834 54.1892
2377469242 54.8462
2579422277 54.236
2390425755 55.0247
2692793449 55.058
2373914144 54.8254
2634057619 55.1803
2516197503 54.6761
2510566347 55.662
2300996154 54.1667
2438375889 55.1176
2504268793 54.7
2590936417 54.7778
2336842869 54.3
2471269977 55
2709302763 55.3214
2428329370 54.6667
2700760770 54.92
2604266880 55.0641
2362021715 54.8545
2725264659 54.8
2523826462 55.3537
2650349303 55.5256
2538808842 55.2838
2693259284 55.5556
2659530180 54.7534
2388508720 55.5714
2634787712 55.2809
2480248139 55.5373
2604160664 55.2037
2637778390 55.8143
2734109086 55.9242
2751149721 57.1852
2653548601 55.4328
2665117500 55.0156
2565474757 55.9467
2854170925 56.0263
2855973022 55.5968
2700803631 56.24
2671417495 56.2833
2554648149 55.3286
2836062121 56.1111
2502094555 55.9067
2606351241 56.2609
2552928727 55.4921
2674710351 56.2987
2710842790 56.05
2725810946 55.931
2528733284 55.8889
2367393246 56.4058
2698443710 56.3538
2655630671 56.1972
2713502441 56.1707
2957856018 56.5476
2651956092 55.8065
2731929833 56.2429
2695325279 56.6029
2448627231 57.2105
2545880125 56.6545
2791277424 56.5938
2737622124 57.3077
2640231480 57.1538
2713546024 56.9254
2861593139 56.9545
2701020570 57.1351
2796516023 56.2329
2591233515 57.4
2634271403 56.5
2867871063 56.75
2838796054 57.1356
2726980345 57.3538
2779864686 57.3962
2346897606 56.8793
2290810689 56.3065
2620747057 56.9403
2606422859 57.2381
2657525415 56.6957
2601306996 57.3774
2723772083 57.2667
2648462691 57.2593
2855734122 57.3833
2756890755 57.5536
2994852262 57.4754
2688607822 57.7115
2800088838 58.2344
2742637589 57.6909
2667641349 57.1186
3094773474 57.7925
2715198443 57.32
2854864478 57.9692
2577125180 57.6
2695401175 57.5818
2924283203 58.0577
2984601238 58.2656
2833534727 57.2154
2619581759 58.1636
2877015409 57.7115
2670256972 57.8909
2729422436 58
2613293372 57.7647
2939628604 57.4717
2780287375 57.8689
3029441686 58.1778
2921632002 58.7692
2805959731 57.6
2985552823 57.5102
2732492140 58.1667
3227579878 58.3231
2982064333 58.0755
3193808206 59.0159
3279944578 57.9107
2791572001 58.5741
2894239303 58.7288
2875388861 58.3208
2998290762 59.0227
2812431212 58.1887
3060583958 59.0328
3114729564 58.9524
3224299968 59.4894
2789352744 58.8182
3114152179 58.9444
2795384610 59.0755
3006617335 58.6809
2903445176 58.3077
2970704270 59.0488
2837469281 58.7679
2661580238 59.3148
2856735712 58.9608
2894003638 59.0725
3010010786 59.7018
2790834120 60.2292
2871237670 59.42
2998214939 59.8511
3028183545 58.78
2990475680 58.5385
2790163032 59.9608
3380183388 59.2667
3132495720 58.898
2840995454 59.7111
2797164218 59.8511
3327335602 59.325
2700179767 59.1833
3037691061 59.7188
2950128414 59.3333
2707506004 59.717
2794043685 58.9111
2923762789 58.8511
2812285767 59.9149
2856307663 59.8537
2934185465 59.1905
3164970783 59.6087
2845434419 60.4528
2777993058 59.0952
3030072526 59.7869
2870330837 60.7037
2847044168 60.122
2844254105 59.7455
3198683567 60.1667
2973798229 60.7959
3257156523 60.0508
2916204848 60.1778
2817027640 59.4565
2739164062 60.5476
3201810823 60.1552
3299645194 59.4828
2708410407 60.102
3209872164 60.84
2836038865 60.7609
3101682521 60.04
2987958073 60.4211
3345351696 61.1034
2950314199 59.72
2656920647 60.3696
3081615095 60.7692
2857848724 61.0426
2892729863 61.3514
2424783715 60.8158
2997152370 60.8718
3023571911 60.6458
3227015029 60.4222
3231509898 60.551
3434760752 60.9375
2808460625 60.3103
2935298406 60.0976
3373958889 61.7556
3028828149 60.8205
2790929232 60.9643
3072558669 61.5116
2731563275 61.8222
3372735961 61.8485
3290869460 60.8235
3116663472 61.3023
3582627062 61.8947
3128613611 61.0556
3185777253 61.3684
2935832686 61.5833
2959444137 60.7619
2967566776 62.2308
2846187374 61.6512
2966755475 61.2083
3298370396 61.1212
3248131248 62.3143
3330398020 63.3143
2819291780 60.975
3099561363 62.3784
2713712623 60.8529
2892335000 62.2222
3078413191 60.7407
2708464454 62.2143
3204759478 62.093
2902945984 61.8158
2929368119 61.8857
3143471552 61.9474
3263361044 62
3110718575 62.7692
2801722096 61.9459
2957731049 62.3421
3090197487 62.1429
2952030918 61.9355
3365604088 62.3478
2886653388 62.1071
3058647836 62.25
3027363751 62.4722
2907790055 62.6667
3417814875 62.3056
2892369669 62.2553
3470397102 63.2414
2589092320 62.0312
3153146100 63.16
2790157473 63.0526
3671477659 61.1111
2513959443 62.6875
3013005497 61.6471
3106076940 63.8333
3170980051 62.1765
2881601804 63.4872
3038858361 62.5278
2966385356 62.2
3000977753 62.6341
3408842264 63.3333
2484766517 63.5882
3092046665 62.0333
2755229951 63.5714
3671912590 65.1613
3312744637 63.3529
3138408113 63.3684
2713698980 64.2
3224977061 62.6765
3194346399 62.8205
3382940840 63.6923
3036045614 62.6061
3549576253 64.6176
3024183155 63.16
2778591929 62.4706
2857290508 63.56
3119012974 63
2925992105 63.0606
2701192523 63.6552
3105541547 62.8065
2931042128 63.4118
3092779379 63.3415
2996910280 62.225
2658630692 64.3182
3469746582 63.7
3222939341 63.7059
3064542097 62.2581
3168127849 63.6111
3141934492 62.931
2590497909 63.3
3320600053 63.4783
3009817093 62.6
3224393943 64.4688
2974297410 63.05
2811466231 64.3077
3225771772 63.4848
3087671029 64.2308
3044488933 65.027
2509079773 63.5
2722842027 64.1892
3234319976 64.1724
3502675066 64.25
2780498950 63.8929
3313522990 63.4231
2973834003 63.9032
2844644184 65.16
3180826087 64.0769
3156553647 64.4483
3254792063 64.4815
2863284084 64.1714
2548144699 64.8966
3091697001 65.2188
3220211611 64.4839
3075247621 64.2857
2830783883 64.1515
2631812795 64.3462
2702472507 64.7742
3011994667 64.0667
2761162485 64.8276
2531559062 64.6
2800564659 65.2308
2949933150 64.125
3550436596 64.6562
3206042024 64.2727
2539092891 63.7838
3187380896 65.4348
2961982740 64.4583
2109299563 65.2308
2729339532 65.303
2773140373 64.9032
2772081158 65.2632
3009466078 65.6957
2985249365 66.4444
2667786571 64.5625
1773333778 65.2308
2677463516 65.5833
2906686717 64.5417
3193344252 64.44
2972737496 65.4318
3213931181 64.8333
2626620739 66.1923
2713400059 65.381
3466343641 65.5789
2509508712 64.2
3351317056 65.0303
3759741754 65.3043
3271873860 65.6111
2652989646 66.1
2748215429 65.7692
3458874629 64.3226
3133449480 64.8947
2913918158 65.8889
2547453345 65.3913
2995599690 65.8
3087056275 66.0345
3381375839 65.1852
3192285911 64.6
3577270036 65.5484
2965102328 65.5217
2555827149 66.6296
2768283538 66.1379
3071547993 66.75
3239421876 66.2308
2870138909 66.04
3014436104 67.24
3222324400 66
3014632484 66
2826349764 65.8333
2396154078 66.6154
3407842199 64.6111
2267236581 65.9524
2888024456 66
2991753058 66.75
3749765128 67.0476
2741609176 67.3333
3099348839 66.3704
3063203350 67.7778
2818091537 66.7
3486116328 67.75
2850806633 66
2590253137 66.28
2754817639 65.75
3204774028 67.3077
3250955947 66.8
3292773428 65.2381
3434277085 67.3333
3642157942 67.5385
3435213370 67.8235
2786535480 69.7308
3657538939 68.8824
2958484184 67.2
3288430960 67.875
3052897702 67.1786
3012990980 67
2900267814 68.0526
2740962152 67
2719330593 67.4583
3911233225 66.7273
3131455738 67.1111
2748669892 67.7083
3107271388 67.5
3356341192 68.15
2680948736 67.375
2328356719 67.5625
3417670588 68.0526
3093861412 68.3889
3264692291 68.1429
3178273015 68.875
2936001258 67.4583
2757531477 67.9091
3289526669 67.7143
3643865121 68.1905
3855489472 67.5
3308763459 68.2333
2442776486 67.3636
2887392119 68.5238
3078642363 68.4286
2600914252 68.45
3739257181 68.9032
2876321463 66.7619
2936392375 67
2787609032 68.75
3011101158 68.25
3110631039 68.15
3272458442 68.5
2440152583 69.8261
3311879657 67
2757647732 67.8235
3534720816 69.8
3177180392 67.3529
3744733762 68.2
2772996564 67.5833
2600802723 70.0714
2878425835 69.4286
3318248812 67.7333
3524742530 68.9565
2823812712 69.4231
3103195923 68.2381
3160442017 68.4
2490482913 67.3333
4211701415 68.7895
2564753004 68.75
3180031104 69.1304
3053089761 68.8333
3003291086 69.8
3660459584 69.1111
3096613078 69.3125
3307077675 69.0556
3632604974 69.6923
2395229797 69.0714
3735420058 68.8235
3906181492 68.0909
1977773695 70.2143
3133203316 69.45
3049969094 69.1481
3261266177 69.1875
2689076270 70.8462
2650299833 68.5556
3154894461 70.75
3142139943 70
2517173293 70.6875
3090655029 69.7619
3420742329 69.2174
3464050912 69.4375
3365728747 71.0526
3292137136 70.5238
2937194799 69.8095
2792747968 69.85
3636070049 69.5455
3412263526 71.2381
3119038844 68.8571
2973281524 71.9615
3457403107 69.4737
3707480978 71.1875
2962233076 69.9615
2501412037 70.0625
2823734338 69.2632
2555453010 70.0556
3605984890 69.3333
2543402211 68.9474
3482402341 70.0909
3345152471 69.6111
3049779091 70.625
3130027843 70.0588
2383888689 70.4
3347717600 70.125
4553569710 70.4118
2736046836 69.625
2981185145 70.75
3225655718 70.8
3073296879 70.7895
3199577249 71.2
2755749277 70.8571
2169571441 71.4091
3350162204 72
2773042407 73.2632
2486599962 70.5556
2611081600 72.8421
3276806412 72.2222
4972421283 72
3798487777 70.1429
2700191751 71.8125
3659228133 69.0625
2963614824 70.5789
2646504422 70.0769
3485940187 70.1364
2845127431 71.5833
4054768036 70.3889
3515053211 71.9375
3230412094 70.5714
3656217347 72.05
2851368004 71.6429
3033819016 71.1176
3563920059 71.4
3664044987 72.9
3770554499 71.4
3235849032 70.9333
3376642948 69.6667
3494473256 72.7333
3854246622 72.8235
3545114200 72
2485351922 71.0714
2859716977 71.2778
3573009180 72.6087
3089289061 73.5714
3516359599 71.5556
3219539238 72.75
3232114124 72.5333
2614013836 71.4444
3307429242 72.7
3589606256 73.0588
2981879898 71.4444
2579964235 72.05
3245550555 71.6667
3271809351 72.5
2332317288 71.375
4693539833 72.0769
3270991970 71.3158
3161802580 71.0909
3872785524 71.9333
3655756932 72.8125
2822444315 72
3625848068 73.6154
4019838698 72.5882
2417123436 72.1
4010640055 71.8571
3030633840 70.9286
3081958090 72.1667
3278248701 73.2727
3710721717 71.6154
3834533589 72.8824
2528258562 73.3077
2503434792 72.4286
3739766595 74.6667
4490983458 73.25
3383056978 73.2857
3328510291 72.3
3215153318 71.5833
3861354181 74.9286
3189064167 72.7273
3162964192 72.1111
3969914990 71.9333
2977539734 72.6
3546755163 72.0909
3490874999 72.4
3288045165 73.96
2989688606 74.6667
4366140106 71.8333
4344307554 73.0714
2847839671 74.7333
2928585933 73.1429
3468151163 74
3696948121 73.2
3541168629 74.2692
2872163342 73.0909
3385636427 74.5
2712144846 73.4667
3053972460 72.7857
2386126428 74.8
3670558514 73.5714
3406619824 73.8667
3415272980 73.0714
3223816940 73.1875
3400406919 73.4444
3559644005 75.2
3400627905 73.5455
3125913770 72.2727
2746046650 75.4286
3477714187 72.7273
3073683141 74.7333
3388691159 74.4375
2092907367 74.6667
3664611073 74.1111
2759854263 73.1667
2770188362 74.25
3314634817 73.3846
3769935625 75.5
2376174835 76.6667
3333468466 73.1667
3771853122 73.0833
2818622394 74.3889
4057826834 75.5
2978667598 74.3571
3074050107 74.9412
3350061459 75.4615
3301777129 72
3243037777 75.0833
2217435797 73.7273
3682022032 74
3269463556 74.9091
4253740302 73.5714
3197472554 74.1176
2322863951 74.7778
3814850427 74.5
3949821267 74.1875
2831691700 73.6
3025737618 74.5556
2427783997 79.25
3761693311 74.2727
3496027856 75
2842105393 75.3
3417930411 74.2727
3592197199 74.8235
3992814164 75.0769
4236773440 75.5294
3388712814 77.25
3669373582 74.1667
3101600967 75.5714
3383930424 75.0714
3433084069 78
2946557100 73.3333
4131291545 76.4444
4165891535 75.4667
4041412118 74.375
4381494233 76.8462
3835879892 76.4
3853225368 75.6364
2460349260 76.7778
3600721498 76.1667
4423563640 73.9167
3838353761 75.9286
4156421113 74.4286
2535883419 75.3333
3824322409 74.8462
4426629714 76.1111
2871033815 78
3608098692 75.6667
3680158818 75.7619
3380917461 77.0769
3548054861 75.8333
4625769296 76.6154
3681028458 74.6667
2879042024 77
3099091355 75.3077
3461942135 75.8333
5416926814 76.25
3703298626 76.6154
2417837760 76.3077
3214881342 75.5
3020160851 75.5
3892465124 76.6667
2963374603 78.1
3937346765 75.4444
3209566848 74.6667
3174678258 76.2308
4096464273 75.7692
4171986279 74.9091
3979407344 76.9167
3424908641 76.25
4121213888 80.2
3433320877 76.6316
3634644221 76.2
3422336686 76.8571
3337933386 76.3077
4255395166 77.2222
3186440783 75.5714
3960992225 76.2143
3472580530 77
3830812680 78
4305186659 76.8182
3555286189 77.9
2671216676 78.2222
3901911395 76.7778
4673764164 76
5231235232 76.4286
3920330222 78.2727
3688440668 77.1538
2677990254 76.7
2606829407 77.7778
2625725252 77.5
3310880596 77.1818
3989415952 77.9
3198653347 76.5833
2846190532 77.6923
2250180029 77
3392218009 81.4167
3582326032 78
4995399533 75.875
4504357318 77.4286
4443069958 77.9375
3654465228 79.2222
3832388732 79.5455
4934065782 79.1429
3419020613 77.6667
3633358605 77.1111
4168877192 76.8
3067136346 78.4615
3266404801 77.6667
2891862706 76.0833
3762655914 77.5333
4265560492 78.0909
3803397587 78.1667
4555409441 77.5714
4890580977 78.1111
4505466208 77.75
4290268239 77
3796689504 77.6
4733248360 77.9091
4000696214 78.7143
3078528007 79.4
3516354163 78.7778
5561852962 76.8
4082647131 77.6667
4026379927 80.1538
3004081001 77.8
2952057043 75.3333
4385362371 80.7143
3390196723 78.5556
4512711378 78.1429
4341533242 78.8
4327415410 79.1111
5131767627 77
3430651652 76.3333
4152494702 78.3333
4989735272 79.7143
3822918467 79
3680355925 80.8333
4782770998 78.6
2462087816 79
3185102914 79.375
2475056182 77.5
5279497268 80.4286
3947948316 77.6667
4411841653 80.75
4194947512 80.375
5064819542 78.0909
4326133362 78.7143
4971962540 81
4668069420 77.2727
3641243330 78.4
5120283078 77.8889
4198197891 76
4863206892 78.8
4605014426 80.1429
4259207362 79.1
3671922618 79.5556
5836470011 79.25
4183108089 79.5
4403644631 80.3333
4155064460 79
3559288882 79.3333
3490265635 77
4405084148 80.8571
3425510851 80.8333
3799396189 79.8
2677710374 79.4
4447614312 80.5556
3224754418 79.625
2947798109 78
2842620559 78.8889
5721756004 79.4
3626579659 78.6
3712429670 80
3671790749 81.8571
4685967082 81.6667
2275148464 82.6
3691816143 81.8333
4587928014 78.7778
4738752947 79.6
4849713607 79.1818
3259490509 81.7
4131914305 79
2641656442 82
4069431009 82.1667
4319803466 78.75
4365536816 79.4444
2592020054 79.25
4404867522 80.1429
4334978466 81.6667
5593317039 79.5
3747807958 80.75
3897137811 80.7143
4799256558 80.8
4321342225 81.7143
5074748043 78
5068873508 80.8333
2335864445 78.6
3350142943 82.25
3944193355 83.8
4425788960 81.3333
4097317865 84.6
4528842089 80
5310053784 82.6
2958009430 81.75
3751028902 80.4545
5792530116 80.8333
3025074130 80.25
5274045653 81.1667
3984368220 79.6
4055755062 81.75
4304587027 83.3333
4252960863 81.4
2799796095 80.2857
4591143626 81.875
4386096895 79.5
4642830062 80.6667
4895833924 80.75
4697488452 79.3333
4166635185 78.8333
1945731722 81.3333
4433030039 80.9231
4744853574 79.8
3630387994 79.2857
5456377079 80.7143
3772545565 83.125
5642487284 81.5
5336765825 81.1667
6020647121 81
4989777188 80
5244362793 81
4207049622 81
4861241416 80
4653699098 81
3962133197 81
4789925774 81.8889
4313721238 80.8571
3523953814 81.5
4315612585 85.6667
2478495990 81.2857
4405065276 81
4317723289 82.8571
4198348582 81.5
4519281903 82
3697514664 84.7143
4332942938 79.5
3713653609 80.3077
5024098532 81
6493558573 79.2
3834232220 81.5714
4688748113 82.7778
3432531891 82
3692827977 83.8
4467503319 80.8
5331760646 81.8333
4781655026 81.7143
6068421833 82.25
4062654970 81.75
3799382711 83.125
3404916592 83.8
4501588492 80.8
4513137453 86.3333
5053666125 83
3712833547 81.6
4251464429 83.6667
4284958745 83.3333
6427863633 79
5540053350 83
4035622406 83.5
2316857682 83.6667
3608093543 84
5269402811 84.5
6555927764 79.3333
5510488012 82
4018956755 88.25
3668149576 84.8
4088608730 82
4601710420 82.25
4311407709 86.6667
6168952522 81
4611545359 84.3333
5746938034 83
5293000526 84.8571
4857308046 80.75
6606413521 80.5
2561715497 83
4140512210 81.5
4312536867 83.75
6952830006 85.25
4649572902 84.4286
4946899957 85
7716825072 82.5
5589770367 84.5
4847456470 84.5714
4650624450 82.5
5312923090 82
4447776323 83
4401919143 83.8571
3413600417 86
6188027922 82.6667
5113640932 84.2
3301972405 93
6132072632 83
2701708658 84.5
3603418044 83.2857
5170624549 83.1667
4931037613 82.25
5395376654 85
7441146557 84
5646411672 81.8571
4122858227 87.6667
3327652083 83
5162991961 85.75
4351248437 83.4
5248838451 85.4286
4814020392 85.75
6025531237 84.4
4308721657 87.5
5365196335 86
4589304853 85.5714
3717253613 84.2
4552501424 85.8
5331732561 84
5045496446 83
5145581341 84.625
4282530056 82
6857105852 80
5177607591 84
4487592975 87.25
5279873964 82
2850609020 83.3333
5980270370 78
5547586860 85.6
5447419332 83.1429
5556064319 84.75
5610282403 84.75
2983434614 83
4172940811 84
4564134637 87.2857
4778907644 85.5
6711023959 85
3252081626 81.5
6152639597 83.8333
5677186380 86.5
6737513765 84.6
4721689386 84.2
4203889280 89.2
5288247342 83.5714
0 0
6084594025 84.8
4131761585 84
5912763615 84.1667
3575112570 82
0 0
5330000360 87.2
5474982928 85
4686364051 84.5
4004389232 86
5388389506 83
3889813362 83.5
4616141688 91
4462923086 85.6667
5690206216 86
4564998952 85.5
4955749628 84.3333
5628360836 83.25
6908131683 84
5421983286 83.6
6361150228 87.1429
4029310986 89.5
4859625757 88.25
5547291602 86.25
4066943923 86.25
6675433468 83.3333
4201471015 85.6667
4379156909 85.25
5315482927 82
9326851990 89
7101920318 84.3333
4889327524 85
5988592962 83.6667
4661098445 90.5
8241389961 86.3333
5489826678 83.4
6307198621 87.8
3932926339 86.3333
7850318463 84.6667
5287554281 85
4307896160 86
5220067823 86
6275005555 86.6
8367404679 90
2817680998 85
6484464137 84
4757256576 86.8
3290426346 85
6823033642 89
6066289128 85.3333
3395697839 86.3333
5094810417 85.3333
7557285583 86
5689012904 86
0 0
7308083662 91.5
5284145914 86.25
6356659859 86.25
3348109279 86.5
5310299276 85
5251034313 84
3844283452 88.3333
5722028825 89.5
5325151468 87.2
4825863350 83
7044840905 85.1429
4001505776 88.5
5024445975 87.8
7028766082 85
7656341747 87.1429
6141682981 85.8571
4253405674 88.3333
4648147046 86.3333
7687245920 87.6667
4540834891 87.5
4922505469 87.75
3500326927 85.8
4863505226 84
5883450249 86
4683301237 92
5012038491 87.1667
5074770358 86.5
4529919169 89.1667
7333433923 88
5092212657 89
6275181452 87.5
3747466572 89
4118545942 89.6667
6553704783 90
4646287353 85.6667
5775479252 85
0 0
4328651952 87.2
6367747508 85.6667
0 0
5871653127 87.6667
6054987592 86.3333
9390895405 88
6718909388 86.5
5751554808 84.5
9314061854 92.5
6394118266 91
5511615983 85
5379616776 86.625
7991493125 85.6667
7630893100 87.6667
5236850638 86
6163303132 88
5229187555 88
4161109040 87.25
3451814942 87.3333
1767941450 86.5
6451513700 85.3333
7150401897 84.75
7676860949 85.8
0 0
5920778726 87.25
5440564788 86.5
6545687496 86.1667
5288564975 86.75
5769228910 84
0 0
4584520388 85.5
6625993385 87.8
5506285392 85
7001997383 86.6
7364372448 87.5
6963168032 88.5
2258925267 88.5
6385427057 88.75
4730621846 85
5472010731 86.3333
4908044346 89.5
8284053055 84.3333
3700988602 87.75
5879421564 89.5
6827283850 88
3750704643 86.6667
9959109462 83
6553884399 91
5355540522 88.2
7393432240 86.5
4380617286 87.2
6943542160 89
6053216642 88.3333
7765888415 89
8264425519 86.5
5764856759 86.6
7168177627 88
8171035244 86.3333
8083135933 85
7385685010 93
6684000770 87.75
6938231893 89.2
9420179650 85
2440451993 87.5
7420391030 88
8214839894 88
7283867444 85
7956917638 92.3333
8460860061 87.75
5076967629 86.3333
7072954820 88.5
5016034556 88
4371203560 87
4214141759 85
6446520410 90.25
1835146641 92
7567199236 88.4
5841107131 91
4974278990 90
4888968892 85.75
9308263480 87.5
5426990406 89.25
4340896709 88.8571
8119437302 89.75
8132279050 89
8464684393 86
6565740958 87.2
6994090444 91.6
6691888515 88
5400092506 89
6551157160 91
5994744067 88
5387862204 88
7014386968 87.5
4630198782 89.75
5299000313 89.6667
6133698315 87
6624818144 88.5
3885677417 89
0 0
5965229051 91
8114823562 86
4224497735 92.5
6349407817 89.5
7718482388 86
7598823834 87.5
5284570291 91.6667
6192305168 87.5
2822405299 88
8344029789 85
7259261680 89.3333
7014613288 88.1111
6481750077 90
5375412952 87.6667
6689258026 94
8471776561 91.5714
7243944957 89
7834279415 89
6891560498 89
8162064897 88.7143
5724103803 93
8053730957 86
6519261659 89.5
10112114665 88
9545182022 92.6667
3572629577 92
6298752285 91
9152091413 89.3333
5171892988 86.5
5898661515 92.6667
7446306442 88.1667
4404914472 89.5
8682537478 89.8
9802206323 88.5
8526274707 89
7527631475 89.6
6438977312 89.75
6796012349 94
7730749675 91.25
6441343279 89
6930865609 93.3333
5864346960 91
4683126942 87
3162516725 93.5
6352757169 88
9103711385 91
5124734252 87.5
7087748607 91.3333
0 0
8182036886 89.5
6079069093 90.5
6497488444 91.6667
9312041232 89.3333
0 0
5241877403 89.3333
6584033824 91.6
6210568335 89.5
10208023055 90
3464082344 92.5
6255735366 94
8358150912 90.3333
10593216192 90
5271627271 87.6667
5526431185 94.5
7434057346 89.5
8532438287 92
7349072671 91.5
7945996042 92.3333
0 0
9165979025 89
5431494547 90
0 0
10751279111 103
7497847867 94
5515980119 90.75
8794253086 89
2495193598 93.75
4718101905 91
8035291744 90.75
7224663598 92.6
9788375922 90.75
4594191324 96
7345661368 90.8
8000704548 91
0 0
7196038517 91.6667
7420222893 92
6094516185 87.5
7552957610 91.5
4155655527 97.5
8085683858 90
10185565514 91
0 0
4680384317 95
6791553297 90.5
5652154101 92.5
5281101117 96.5
7702684454 95.5
6233669945 90
6845152496 93
11677513050 91
8976198780 90
10524491047 95.3333
6518894934 93
11131103405 88
0 0
7469689420 89.5
3460366225 94.6667
6364000685 90
7439136587 90.5
6627709524 92.6667
6014726925 91.5
0 0
8736296100 89
4962940291 93.3333
10126555517 93.2
5686468796 90
6456660576 91.6667
9234811635 92.5
5695523923 96
5795615074 92.5
9636031088 92
3425635561 91
6257724672 92.3333
8583712851 90.5
4552898808 90.3333
0 0
8159431028 92.4
0 0
8548773835 91
5629902336 92.3333
7086143405 92
7448734747 91
5334868878 95
0 0
8877910384 92.8333
8282568524 94
6714385163 92
0 0
5567660427 93
8836389406 91.5
8387953395 93
10438268612 95
8314426219 94.3333
0 0
7662584484 93
10706095057 91
12633785755 95
7743171869 90
11881950653 93
5981645010 93.3333
8299909847 99.5
7564655329 93.8571
7954410210 94
7807141167 93
0 0
6702810782 95
10863464759 95.5
7434519155 97
9111564650 96.6667
6975658351 94
9922259973 97
6168484825 94.6667
7227707222 92
6535094597 91
0 0
6685770968 93.25
6293876449 92
9428963728 94
4297930517 101
7649436839 94
8691837739 91
7628885019 93
10511258014 94.6667
9566537370 92.6667
7514900264 95.6667
7783959602 94
5038060635 100
7175586703 94.6667
9627146499 94
6400135021 94.5
0 0
6926528423 94.6667
5933217638 96
8685333242 94.375
5670975049 96
7916395631 97
0 0
9890797016 95
8865225610 95
6958427489 96
5901280723 96
5939866818 94.5
9656964140 94
9917480200 95.5
9525856939 95.2
9510173657 93.5
0 0
7601879969 94
10105193913 92
8453671101 94
11080910266 99
0 0
8511178527 97.5
5415966661 94
0 0
6655330055 99.5
7066543712 96
3902253679 100
8226205519 97
7375041374 98
7804294413 95.3333
7454397247 93.5
6920474866 96
7125005614 94
0 0
8198744778 95
8244703262 95
8192153255 95.75
9396043499 95.5
9743711533 96
6891019585 96.5
3854038702 101
0 0
0 0
7932782150 96
10885051518 97.75
7018121342 92
7981614278 96
8286075947 94
8976379856 96
9415804735 95
9086612200 97
6953148740 104
7864019390 97
14132375636 93
7660736596 96.2
10197498004 96
8237889720 96.5
8011707408 96
8282238410 95
0 0
7844804875 97.3333
9994680978 96
0 0
11872155201 97
0 0
9933614337 96.3333
7125416689 96
10409032718 97
10537108071 97.1667
6412947320 99
10869225134 97.5
9643208465 97.3333
0 0
7076236590 95
10535795791 94.5
9495022829 97.25
7848300775 95
8397116639 98.3333
7394365413 97
0 0
7830646270 98
7399298769 100.667
12860973138 94
8871958630 98.4
9623088764 97
9747156098 95.5
7497421103 95.8
7300966845 94
0 0
9603756203 97
9762244665 95.6
9052885694 100.5
7944803440 97.6667
0 0
8767189008 98
5159561128 97.6667
10633995141 98.5
11921398638 97.5
12088555936 100
10551965569 99
9437151618 98.25
9188572118 96
2834102842 109
10601210858 99
7795898398 100
9190677066 99.5
9599656133 96
8658071980 97
11539126095 101.75
12750178677 98
11409791923 97.4444
8284194028 99
0 0
9004991995 102.667
8190411538 97
9526336206 93
9014834802 99
7365632705 98
9124126060 97.6667
9686421533 100.667
9643491094 94.5
9512016692 103
12714353429 99
8168111376 97
10126183596 98.5
7842438926 99.25
13885714614 98
11485242528 96.5
11002741133 99
8287860501 97
8147820374 98.5
8421853638 97.3333
8653283105 98.5
9743719289 99.4
9003585785 100
10650159558 97
8906554128 98
10560614537 98
9345728480 97
10387445253 100.5
10559281163 97
0 0
9828909613 99
9717644715 99
9865031507 100.333
10450235083 97.5
8417118462 98.8
8590068126 99
9447984940 98.5
11134216230 98
13143631058 101
9335388944 100.2
10819703090 99.5
10804109287 97.3333
4633527431 99.5
10827625913 96.3333
12639834708 100
5160387238 99
2778130599 99
0 0
0 0
12876846255 102
9248311369 100.833
9396071071 101
11401900678 103
8790113382 104
10346858730 99
10739216737 99
11243629207 102.5
9473958938 100.5
10722456583 100
10285296547 98
0 0
9925788040 98
13339847546 100
0 0
0 0
0 0
9036757709 100
10880219017 101.5
0 0
7611508606 99.6667
10770724391 102.667
9411432770 100
9437090990 102.25
8579987236 103.5
3374199153 99
8358795287 101.333
8896172381 101.75
11930916547 98
7779319907 102.333
11091706620 98
10105312352 102.5
12004516216 101
0 0
0 0
7882193746 100
0 0
8714400439 98.5
11722379204 100
12975222188 102.667
9086734903 101.5
0 0
8326325258 102
0 0
9285451030 104
0 0
0 0
8199737409 99.3333
10244634096 103
0 0
9356732246 100
7030291973 100.5
5233448866 108
0 0
0 0
8925781794 101
11455160814 104
0 0
2521938527 103
14497450569 104
11144496269 101.5
14207283182 103
0 0
10161799023 101
11714929696 102
14181590203 106
7522900370 101
10497528210 103
12592532836 100.333
9155126693 98
0 0
15605385104 100
0 0
11395032958 101.5
9431452244 105.5
0 0
7377904041 103
10841843195 98
9703546573 100.5
9542926612 100
10307508845 100
10864090286 100
9947129654 102
8152749198 102
12424761639 102
0 0
7872333013 108
9962096670 101
10348505679 107
10299473986 99
15129902233 100.5
7958818968 100
12978684309 101.333
0 0
0 0
0 0
8838837552 99
9537242124 104.2
5273321174 106
0 0
8881615504 102.5
0 0
0 0
10622861810 102
10802495372 103
15195589298 104
5482884699 108.5
0 0
10304079517 104
11761026731 105
0 0
8847055698 101
10457528635 106
0 0
15823981715 99
0 0
0 0
8586644516 106.5
8569920051 101
0 0
9659972625 102.333
9624551643 101
8883827248 103
14057023664 102
10318577476 103
9313597671 100
9557467660 104
14128324241 106
11006575051 102.75
11361744278 104
8672114208 101
11351702901 104.2
12557861189 103
10999470825 104.667
9256777799 108.5
0 0
9711326968 102.5
0 0
11844733398 100.5
10572284935 110
0 0
10499014864 106
14137979170 104
0 0
0 0
10444922700 105
7439509850 105
14724030671 105
11975386320 103.667
13014225708 103
0 0
10604265414 104
12654062616 103.5
9712248822 103.333
0 0
10157027896 105
0 0
0 0
13072784749 104
11702689791 105.667
9197268153 107.5
8154380666 106.25
11479332323 103
11046655249 102.5
0 0
12134525742 103
14446411095 109
11671028683 103.5
8545468593 103
9532909357 106.5
9550690784 103
10177223514 109.333
14307954827 104
10577808604 104
0 0
0 0
0 0
13476635291 105
0 0
7632577162 105
12426924685 103.667
6741191133 105
8243340039 102
10641089874 103
9005848245 105
12964412811 106.333
11511557579 107
0 0
0 0
8313502909 103.667
0 0
12630080700 105
0 0
12898561594 105
0 0
0 0
11059177449 106.5
7140714878 101
10954343977 103
8150385233 105
13672346878 110
14469842174 107
10697681553 106.5
11725140207 107.5
10826659931 103.667
0 0
13897062117 108
15689629321 106
15178869431 102
7761782867 103.5
13382808594 107
13765700822 104
14641025470 104
0 0
12297840209 104.667
12817452642 108.333
13781913221 109
15737597615 105.5
13471963035 111
11006579902 106.333
14592213837 106.667
0 0
12837701802 105.8
14127289200 104
12139386942 106.4
14146262093 105.8
13041018658 106.5
13771044112 104.833
10906282715 107
9486330872 106.5
12140763677 106.8
14115308935 106.25
0 0
10749886082 108.667
0 0
10331907022 109
11852332946 109
13853459570 105.25
12112182827 106.667
13127283106 108.667
8620798286 111
9802019358 105.333
8767246784 104.5
15082711315 107
7692097688 108
13607891319 103
14008965909 106.333
11412769365 107.667
11204321677 107.333
13371972227 105.25
13172337347 106
12400326824 108.5
4811421802 109
9064998388 111.5
13837138066 107.333
10710189775 107
14012036597 106.2
14533862945 104.5
9485356656 106
11471708063 109
14862794026 110
16418770876 108.333
13651878167 107.5
13714932838 109.5
16801486991 108
11601709438 113
16839575727 115
16357004500 105
14030107053 108.333
16126973270 108
9761367834 108.8
12322615409 109
16946736192 105
12551218126 106
16010523307 108
15862266940 110.5
14500987683 109.667
0 0
6857885363 108
17258388038 109
0 0
12868451473 107
0 0
13204839656 111
6884654198 106
13196030273 106
0 0
17262754846 105
12868145287 107
0 0
11187162867 106
14824129281 107.5
10988216118 108.5
0 0
14485718183 109.5
0 0
17169624951 105
0 0
0 0
13214140928 107.75
10906168467 110
15194481981 107.667
11016027331 106.5
13296671518 108
14182229138 111
13390316969 108.5
15290386078 110
15826183955 108
12892506776 108.8
0 0
16740924542 107
14512984741 107
16090381238 109.5
0 0
16668705441 111
16243678086 113
16889816076 112
13385141566 110
14797118803 110
10619191538 108
0 0
12804825817 110.5
8449776419 110.25
0 0
16180387404 109
0 0
0 0
14131818420 110
0 0
16559969292 113.5
14862908932 105
0 0
14710455482 107
15531578045 108
0 0
15638949434 110
0 0
17295601595 109
16420956469 112
13940094061 110.5
0 0
2886929139 119
0 0
0 0
17297768514 111
16247934707 109
16430155020 109
16016202517 108.5
0 0
16255211456 111
0 0
0 0
0 0
12085675538 110
17291545125 115
0 0
16576275381 112
14641420548 112.5
0 0
14546471017 111.5
12465346431 108.5
16020704654 112
0 0
16547787172 111
0 0
0 0
14466424060 110
0 0
10681362560 115
0 0
0 0
0 0
0 0
14510766026 112
0 0
14558182742 109.5
15556812092 115
0 0
3986269337 109
0 0
0 0
15923403178 109
14959448520 114
0 0
0 0
0 0
0 0
0 0
16338022186 112
0 0
0 0
0 0
17053560431 110
0 0
0 0
0 0
0 0
0 0
0 0
0 0
10846552752 112
0 0
0 0
0 0
15878514347 112
16986025120 110
0 0
0 0
0 0
0 0
0 0
15057280704 116
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
3767115546 114
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
5501595514 117
0 0
0 0
4636884416 119
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
17432923058 120
17313058424 114
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
5406673118 113
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
10800628671 122
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
3062174360 117
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
7417927861 130
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0
0 0


==> fig/matlab-fig/scalability.txt <==
1.396762
2.614309
3.623173
4.819045
5.705931
6.689163
6.883612
7.761416
